Global Sensitivity Analysis of a coupled multiphysics model to predict surface evolution in fusion plasma-surface interactions

We construct a global sensitivity analysis framework for a coupled multiphysics model used to predict the changes in material properties and surface morphology of helium plasma-facing components in future fusion reactors. The model combines the particle dynamics simulator F-TRIDYN, that predicts the helium implantation profile, with the cluster dynamics simulator Xolotl, that predicts the growth and evolution of subsurface helium gas bubbles. In order to keep the sensitivity analysis tractable, we first construct a sparse, high-dimensional polynomial chaos expansion surrogate model for each output quantity of interest, which allows the efficient extraction of sensitivity information. The sensitivity analysis is performed for two problem settings: one for ITER-like conditions, and one that resembles conditions inside the PISCES-A linear plasma device. We present a systematic comparison of important parameters, for both F-TRIDYN and Xolotl in isolation as well as for the coupled model, and discuss the physical interpretation of these results.

==> dat/iter-he/f-tridyn/totsens_error_EF_He_0.dat <==
1.000000000000000000e+02 9.572665564158092111e-02 8.528543469778927799e-02 8.528543469778927799e-02
1.500000000000000000e+02 7.502547160244346647e-02 6.467674874854283107e-02 6.467674874854283107e-02
2.000000000000000000e+02 6.313924596568364078e-02 5.407478679677112099e-02 5.407478679677112099e-02
2.500000000000000000e+02 5.378672784355585657e-02 4.581658837464124695e-02 4.581658837464124695e-02
3.000000000000000000e+02 4.792176080846348440e-02 4.051827556783793582e-02 4.051827556783793582e-02
3.500000000000000000e+02 4.226556494421477433e-02 3.408379334511973252e-02 3.408379334511973252e-02
4.000000000000000000e+02 3.797294525184982672e-02 3.024353194523256294e-02 3.024353194523256294e-02
4.500000000000000000e+02 3.584062169878685783e-02 2.867645670716017364e-02 2.867645670716017364e-02
5.000000000000000000e+02 3.158169095893535727e-02 2.473108276107537778e-02 2.473108276107537778e-02
5.500000000000000000e+02 2.888305352132308768e-02 2.220244164559366865e-02 2.220244164559366865e-02
6.000000000000000000e+02 2.600917909117915830e-02 2.040417984240928961e-02 2.040417984240928961e-02
6.500000000000000000e+02 2.306791686180331008e-02 1.781975363543241569e-02 1.781975363543241569e-02
7.000000000000000000e+02 2.105627681931551351e-02 1.621659302788164975e-02 1.621659302788164975e-02
7.500000000000000000e+02 1.838277359116999299e-02 1.410641698943377459e-02 1.410641698943377459e-02
8.000000000000000000e+02 1.595251918782936151e-02 1.231092341926230856e-02 1.231092341926230856e-02
8.500000000000000000e+02 1.338365952076245834e-02 1.020487447545394798e-02 1.020487447545394798e-02
9.000000000000000000e+02 1.058020845842423154e-02 8.053081805132273480e-03 8.053081805132273480e-03
9.500000000000000000e+02 7.276914161711150325e-03 5.487736989563559570e-03 5.487736989563559570e-03


==> dat/iter-he/f-tridyn/totsens_error_EF_He_1.dat <==
1.000000000000000000e+02 8.563038199542655216e-02 6.505364531678130280e-02 6.505364531678130280e-02
1.500000000000000000e+02 6.789104065450023151e-02 5.127259645219815060e-02 5.127259645219815060e-02
2.000000000000000000e+02 5.769036967763808976e-02 4.385640652800672223e-02 4.385640652800672223e-02
2.500000000000000000e+02 4.992029318939524701e-02 3.737335765213339184e-02 3.737335765213339184e-02
3.000000000000000000e+02 4.489641293627480434e-02 3.439700236807080591e-02 3.439700236807080591e-02
3.500000000000000000e+02 3.918198395407768847e-02 3.026352293879886954e-02 3.026352293879886954e-02
4.000000000000000000e+02 3.551231754756420389e-02 2.699000445286131589e-02 2.699000445286131589e-02
4.500000000000000000e+02 3.253026954734981185e-02 2.483755645808022328e-02 2.483755645808022328e-02
5.000000000000000000e+02 2.996823144551636481e-02 2.231303194105534876e-02 2.231303194105534876e-02
5.500000000000000000e+02 2.669464168753249780e-02 2.034385646496333910e-02 2.034385646496333910e-02
6.000000000000000000e+02 2.457139255304851069e-02 1.858512719202632182e-02 1.858512719202632182e-02
6.500000000000000000e+02 2.173818730135082880e-02 1.667157633546154441e-02 1.667157633546154441e-02
7.000000000000000000e+02 1.959173684593321779e-02 1.511800637351717880e-02 1.511800637351717880e-02
7.500000000000000000e+02 1.745918521756685202e-02 1.321776549344624678e-02 1.321776549344624678e-02
8.000000000000000000e+02 1.504426388721654198e-02 1.142563286112656916e-02 1.142563286112656916e-02
8.500000000000000000e+02 1.265811234438794092e-02 9.508104643940452905e-03 9.508104643940452905e-03
9.000000000000000000e+02 1.004793743668406375e-02 7.698674390598942915e-03 7.698674390598942915e-03
9.500000000000000000e+02 6.888422553156776408e-03 5.247698666902464101e-03 5.247698666902464101e-03


==> dat/iter-he/f-tridyn/totsens_error_EF_He_2.dat <==
1.000000000000000000e+02 8.705990005491534567e-03 7.717239496313611606e-03 7.717239496313611606e-03
1.500000000000000000e+02 8.003195672643967709e-03 6.187378464048088472e-03 6.187378464048088472e-03
2.000000000000000000e+02 6.296921286028564144e-03 5.066238612640508454e-03 5.066238612640508454e-03
2.500000000000000000e+02 5.182191841056120636e-03 4.171615651915092267e-03 4.171615651915092267e-03
3.000000000000000000e+02 4.351224649845094293e-03 3.409630949109617587e-03 3.409630949109617587e-03
3.500000000000000000e+02 3.808782090678701666e-03 2.988906516157999963e-03 2.988906516157999963e-03
4.000000000000000000e+02 3.349983561819055208e-03 2.580597063003631838e-03 2.580597063003631838e-03
4.500000000000000000e+02 2.965593167532244029e-03 2.304111866657217959e-03 2.304111866657217959e-03
5.000000000000000000e+02 2.674980073240897267e-03 2.031302203822778988e-03 2.031302203822778988e-03
5.500000000000000000e+02 2.435609124665975931e-03 1.859873090943939614e-03 1.859873090943939614e-03
6.000000000000000000e+02 2.149662114762075811e-03 1.641517492083830604e-03 1.641517492083830604e-03
6.500000000000000000e+02 1.902589971322748465e-03 1.437008046458456475e-03 1.437008046458456475e-03
7.000000000000000000e+02 1.701048430107067943e-03 1.317074718556624901e-03 1.317074718556624901e-03
7.500000000000000000e+02 1.501213260549372815e-03 1.151728917419641207e-03 1.151728917419641207e-03
8.000000000000000000e+02 1.297491730998588276e-03 9.851986301245962280e-04 9.851986301245962280e-04
8.500000000000000000e+02 1.083283622527653331e-03 8.278028494625619101e-04 8.278028494625619101e-04
9.000000000000000000e+02 8.538843232729048226e-04 6.660113014287101074e-04 6.660113014287101074e-04
9.500000000000000000e+02 5.868041776027580359e-04 4.562800031650337076e-04 4.562800031650337076e-04


==> dat/iter-he/f-tridyn/totsens_error_EF_W_0.dat <==
1.000000000000000000e+02 1.240517961886685033e-01 9.783160960231301884e-02 9.783160960231301884e-02
1.500000000000000000e+02 9.168344613494971984e-02 7.269633882530465718e-02 7.269633882530465718e-02
2.000000000000000000e+02 7.409987524058213315e-02 6.024241973187521859e-02 6.024241973187521859e-02
2.500000000000000000e+02 6.091062392288842942e-02 4.982846709949748099e-02 4.982846709949748099e-02
3.000000000000000000e+02 5.420175459151881786e-02 4.423054238301953045e-02 4.423054238301953045e-02
3.500000000000000000e+02 4.671850628326931765e-02 3.700749252653584564e-02 3.700749252653584564e-02
4.000000000000000000e+02 4.139155396789852281e-02 3.237773812423255099e-02 3.237773812423255099e-02
4.500000000000000000e+02 3.873319025866270998e-02 3.071244105817070788e-02 3.071244105817070788e-02
5.000000000000000000e+02 3.415374438871984081e-02 2.635131626465333013e-02 2.635131626465333013e-02
5.500000000000000000e+02 3.074833371791731509e-02 2.348631181636449961e-02 2.348631181636449961e-02
6.000000000000000000e+02 2.749657487740157086e-02 2.158741069130983709e-02 2.158741069130983709e-02
6.500000000000000000e+02 2.443799672623225491e-02 1.890991681421723414e-02 1.890991681421723414e-02
7.000000000000000000e+02 2.208015480514860518e-02 1.689325869512582623e-02 1.689325869512582623e-02
7.500000000000000000e+02 1.922231757697528617e-02 1.466511660302429777e-02 1.466511660302429777e-02
8.000000000000000000e+02 1.664748604031492801e-02 1.277398560213535358e-02 1.277398560213535358e-02
8.500000000000000000e+02 1.391943351112382224e-02 1.055496577300425731e-02 1.055496577300425731e-02
9.000000000000000000e+02 1.099273859965929634e-02 8.341493581537842358e-03 8.341493581537842358e-03
9.500000000000000000e+02 7.501156107900724956e-03 5.694297059338896717e-03 5.694297059338896717e-03


==> dat/iter-he/f-tridyn/totsens_error_EF_W_1.dat <==
1.000000000000000000e+02 9.111992333474153161e-02 6.867170651739390452e-02 6.867170651739390452e-02
1.500000000000000000e+02 6.960511302006082424e-02 5.277019059400080148e-02 5.277019059400080148e-02
2.000000000000000000e+02 5.754469029483853804e-02 4.401537921954033067e-02 4.401537921954033067e-02
2.500000000000000000e+02 4.874219815222707863e-02 3.737853075953575382e-02 3.737853075953575382e-02
3.000000000000000000e+02 4.374535017762255784e-02 3.380698141864803274e-02 3.380698141864803274e-02
3.500000000000000000e+02 3.816419620993172224e-02 2.923761841375166134e-02 2.923761841375166134e-02
4.000000000000000000e+02 3.424979536351509257e-02 2.610256689677692421e-02 2.610256689677692421e-02
4.500000000000000000e+02 3.168999346920104571e-02 2.415656600704162507e-02 2.415656600704162507e-02
5.000000000000000000e+02 2.855468477762425003e-02 2.158820926642461210e-02 2.158820926642461210e-02
5.500000000000000000e+02 2.570771814642454356e-02 1.960299959999073360e-02 1.960299959999073360e-02
6.000000000000000000e+02 2.340843793833511516e-02 1.791284912529941820e-02 1.791284912529941820e-02
6.500000000000000000e+02 2.076801256678383403e-02 1.588939031752404155e-02 1.588939031752404155e-02
7.000000000000000000e+02 1.867557509712394065e-02 1.429352781139010126e-02 1.429352781139010126e-02
7.500000000000000000e+02 1.649526669508934867e-02 1.246355281241171009e-02 1.246355281241171009e-02
8.000000000000000000e+02 1.424591814022561735e-02 1.080332546212758177e-02 1.080332546212758177e-02
8.500000000000000000e+02 1.197390412170951622e-02 9.037522635075054267e-03 9.037522635075054267e-03
9.000000000000000000e+02 9.527381073233354841e-03 7.225818341309957031e-03 7.225818341309957031e-03
9.500000000000000000e+02 6.508387665821284418e-03 4.941181347428182796e-03 4.941181347428182796e-03


==> dat/iter-he/f-tridyn/totsens_error_EF_W_2.dat <==
1.000000000000000000e+02 5.600927148028171654e-03 5.294612341797909176e-03 5.294612341797909176e-03
1.500000000000000000e+02 5.485297609304395222e-03 4.537595069757290392e-03 4.537595069757290392e-03
2.000000000000000000e+02 4.638238283083248939e-03 3.687737642698668116e-03 3.687737642698668116e-03
2.500000000000000000e+02 3.877016691341255133e-03 3.071571903784497265e-03 3.071571903784497265e-03
3.000000000000000000e+02 3.347974542074296563e-03 2.681244258235750653e-03 2.681244258235750653e-03
3.500000000000000000e+02 3.019290915523746219e-03 2.323965542582210816e-03 2.323965542582210816e-03
4.000000000000000000e+02 2.682596317115281282e-03 2.046887572836625195e-03 2.046887572836625195e-03
4.500000000000000000e+02 2.443270221461017484e-03 1.861461632634719369e-03 1.861461632634719369e-03
5.000000000000000000e+02 2.163057340885945687e-03 1.647941504622089980e-03 1.647941504622089980e-03
5.500000000000000000e+02 1.982866061121169119e-03 1.527386600941698681e-03 1.527386600941698681e-03
6.000000000000000000e+02 1.782601266890311044e-03 1.389281245586061059e-03 1.389281245586061059e-03
6.500000000000000000e+02 1.595777014733756796e-03 1.203916162773728061e-03 1.203916162773728061e-03
7.000000000000000000e+02 1.413472419071613601e-03 1.073963929775636084e-03 1.073963929775636084e-03
7.500000000000000000e+02 1.251616516568668583e-03 9.492959471142728162e-04 9.492959471142728162e-04
8.000000000000000000e+02 1.091510018246286823e-03 8.398475276466203093e-04 8.398475276466203093e-04
8.500000000000000000e+02 9.059602318533359344e-04 6.949548959378238364e-04 6.949548959378238364e-04
9.000000000000000000e+02 7.147192948412923845e-04 5.505556043184780613e-04 5.505556043184780613e-04
9.500000000000000000e+02 4.943568530177513184e-04 3.768649154888734868e-04 3.768649154888734868e-04


==> dat/iter-he/f-tridyn/totsens_error_SBV_W_0.dat <==
1.000000000000000000e+02 7.312607090384481978e-02 7.046104257622029521e-02 7.046104257622029521e-02
1.500000000000000000e+02 4.810952519327056642e-02 4.763319326066392523e-02 4.836405768105259129e-02
2.000000000000000000e+02 3.627447894646063792e-02 3.591532568956498639e-02 3.725516906362467962e-02
2.500000000000000000e+02 2.629768250292700144e-02 2.603730940883861381e-02 2.612724770283231246e-02
3.000000000000000000e+02 2.232982802524663413e-02 2.210874061905607202e-02 2.384221344823081110e-02
3.500000000000000000e+02 1.787829103473564940e-02 1.770127825221351481e-02 1.796910161474381262e-02
4.000000000000000000e+02 1.509048867293901960e-02 1.494107789399902984e-02 1.542318654372492985e-02
4.500000000000000000e+02 1.246058272605839873e-02 1.233721061985980014e-02 1.299753811262095021e-02
5.000000000000000000e+02 1.110044602579335175e-02 1.099054061959737864e-02 1.130685484144617822e-02
5.500000000000000000e+02 9.158525556965817910e-03 9.067847086104769555e-03 9.422698044035237447e-03
6.000000000000000000e+02 7.905405533016059139e-03 7.827134191105009769e-03 8.069200311859219335e-03
6.500000000000000000e+02 6.757711719540651467e-03 6.690803682713516304e-03 7.020808568412075130e-03
7.000000000000000000e+02 5.736933650075061973e-03 5.680132326806992121e-03 5.682633156948016517e-03
7.500000000000000000e+02 4.692139710000880690e-03 4.560711837126175082e-03 4.560711837126175082e-03
8.000000000000000000e+02 4.045570602749797191e-03 3.940796275671050106e-03 3.940796275671050106e-03
8.500000000000000000e+02 3.206195172433807476e-03 2.973648464554037776e-03 2.973648464554037776e-03
9.000000000000000000e+02 2.525561639186738212e-03 2.250015042202917551e-03 2.250015042202917551e-03
9.500000000000000000e+02 1.659389286681759758e-03 1.334119600772081752e-03 1.334119600772081752e-03


==> dat/iter-he/f-tridyn/totsens_error_SBV_W_1.dat <==
1.000000000000000000e+02 6.629984127105016667e-02 5.366506028224102970e-02 5.366506028224102970e-02
1.500000000000000000e+02 4.462884833127792744e-02 3.750671680947247066e-02 3.750671680947247066e-02
2.000000000000000000e+02 3.289291518668063102e-02 2.770447665564089446e-02 2.770447665564089446e-02
2.500000000000000000e+02 2.500779938943398575e-02 2.069266833971612068e-02 2.069266833971612068e-02
3.000000000000000000e+02 2.094651552454647458e-02 1.773194515153700759e-02 1.773194515153700759e-02
3.500000000000000000e+02 1.730078798351914610e-02 1.406185378393802650e-02 1.406185378393802650e-02
4.000000000000000000e+02 1.449568776173105165e-02 1.179084537801926118e-02 1.179084537801926118e-02
4.500000000000000000e+02 1.226401088889736771e-02 1.012831803247999339e-02 1.012831803247999339e-02
5.000000000000000000e+02 1.083408683058686116e-02 8.782182648375796985e-03 8.782182648375796985e-03
5.500000000000000000e+02 9.318524316504933278e-03 7.554885515601514508e-03 7.554885515601514508e-03
6.000000000000000000e+02 8.039955215023765825e-03 6.473279384556034771e-03 6.473279384556034771e-03
6.500000000000000000e+02 6.992523135543287152e-03 5.641619796278552271e-03 5.641619796278552271e-03
7.000000000000000000e+02 5.943273240803022273e-03 4.740664606457015151e-03 4.740664606457015151e-03
7.500000000000000000e+02 5.039781802708087621e-03 3.890837796035657818e-03 3.890837796035657818e-03
8.000000000000000000e+02 4.325503076909613734e-03 3.398580103995605100e-03 3.398580103995605100e-03
8.500000000000000000e+02 3.500226286118254902e-03 2.715710404131863476e-03 2.715710404131863476e-03
9.000000000000000000e+02 2.713656363109447946e-03 2.126056333439577031e-03 2.126056333439577031e-03
9.500000000000000000e+02 1.801859915679849492e-03 1.379868346995552107e-03 1.379868346995552107e-03


==> dat/iter-he/f-tridyn/totsens_error_SBV_W_2.dat <==
1.000000000000000000e+02 1.363441218332231593e-03 1.676309632167788128e-03 1.676309632167788128e-03
1.500000000000000000e+02 1.317035481836986146e-03 1.296332609841801490e-03 1.296332609841801490e-03
2.000000000000000000e+02 1.086582400068279502e-03 1.018194688569705421e-03 1.018194688569705421e-03
2.500000000000000000e+02 8.922686864407299847e-04 7.860574464446173307e-04 7.860574464446173307e-04
3.000000000000000000e+02 7.638755412798834505e-04 6.727716684605254986e-04 6.727716684605254986e-04
3.500000000000000000e+02 6.400411895832047596e-04 5.413731002858095456e-04 5.413731002858095456e-04
4.000000000000000000e+02 5.502729116831552719e-04 4.421851348356259500e-04 4.421851348356259500e-04
4.500000000000000000e+02 4.819026888795008420e-04 3.962160462157029929e-04 3.962160462157029929e-04
5.000000000000000000e+02 4.342268912042269112e-04 3.435177784432235076e-04 3.435177784432235076e-04
5.500000000000000000e+02 3.757110125129036718e-04 2.987444099589024759e-04 2.987444099589024759e-04
6.000000000000000000e+02 3.342361011336312713e-04 2.656590936621586619e-04 2.656590936621586619e-04
6.500000000000000000e+02 2.969959013376694706e-04 2.353334489771005385e-04 2.353334489771005385e-04
7.000000000000000000e+02 2.602100671962777616e-04 2.009178578693180913e-04 2.009178578693180913e-04
7.500000000000000000e+02 2.234315529053104937e-04 1.752220323152595149e-04 1.752220323152595149e-04
8.000000000000000000e+02 1.932392866233903028e-04 1.508829243602525085e-04 1.508829243602525085e-04
8.500000000000000000e+02 1.608683703388780184e-04 1.229726142510079417e-04 1.229726142510079417e-04
9.000000000000000000e+02 1.268639982742687583e-04 9.689946682836368024e-05 9.689946682836368024e-05
9.500000000000000000e+02 8.354760410990294886e-05 6.488317995435317193e-05 6.488317995435317193e-05


==> dat/iter-he/ftx/error-1.dat <==
4.166666666666666435e-02 5.789104203463115578e-02
8.333333333333332871e-02 5.770747063316417069e-02
1.250000000000000000e-01 5.783553521209276738e-02
1.666666666666666574e-01 5.752530964278866621e-02
2.083333333333333148e-01 5.836450739299779700e-02
2.500000000000000000e-01 8.904730030405823282e-02
2.916666666666666297e-01 9.548634916120818383e-02
3.333333333333333148e-01 6.979195713508155874e-02
3.750000000000000000e-01 6.664328163214539025e-02
4.166666666666666297e-01 4.566392752920234166e-02
4.583333333333333148e-01 4.535885721130774456e-02
5.000000000000000000e-01 4.849073547901400910e-02
5.416666666666666297e-01 4.850216070391830114e-02
5.833333333333332593e-01 4.844250311811341969e-02
6.250000000000000000e-01 4.678711388945064331e-02
6.666666666666666297e-01 5.140158621650864346e-02
7.083333333333332593e-01 4.735617980205729383e-02
7.500000000000000000e-01 4.532816388103691474e-02
7.916666666666666297e-01 4.101609883103475573e-02
8.333333333333332593e-01 4.108118108228704657e-02
8.750000000000000000e-01 4.822101560488174093e-02
9.166666666666666297e-01 3.523592410386245516e-02
9.583333333333332593e-01 3.462809387183273663e-02
1.000000000000000000e+00 3.217057706173340192e-02


==> dat/iter-he/ftx/error-2.dat <==
1.000000000000000056e-01 4.018510713231560061e-03
1.375000000000000111e-01 4.581169930176826575e-03
1.749999999999999889e-01 1.644574409028976350e-02
2.124999999999999944e-01 2.606600737085949110e-02
2.500000000000000000e-01 3.088043894798547448e-02
2.874999999999999778e-01 2.405997026037009004e-02
3.249999999999999556e-01 2.327873487561123514e-02
3.625000000000000444e-01 3.348643209411143046e-02
4.000000000000000222e-01 2.906609986312428534e-02
4.375000000000000000e-01 6.227624698144025583e-02
4.749999999999999778e-01 9.831106036808506810e-02
5.124999999999999556e-01 7.741131540539947231e-02
5.499999999999999334e-01 7.029452705876883256e-02
5.875000000000000222e-01 7.073685928206494000e-02
6.250000000000000000e-01 1.031579880072346356e-01
6.624999999999999778e-01 1.028531142147429966e-01
6.999999999999999556e-01 5.934001158211448662e-02
7.374999999999999334e-01 7.209850607725853955e-02
7.749999999999999112e-01 5.195909403834422791e-02
8.125000000000000000e-01 3.033371160312862622e-02
8.499999999999999778e-01 4.676468882310434727e-02
8.874999999999999556e-01 8.029845616099232086e-02
9.249999999999999334e-01 1.054312053865270604e-01
9.624999999999999112e-01 1.075074097028432957e-01
1.000000000000000000e+00 3.399175974527567784e-02


==> dat/iter-he/xolotl/error.dat <==
1.000000000000000056e-01 3.406233829215157693e-06
1.391304347826086973e-01 1.105663523602696833e-05
1.782608695652174169e-01 2.071582106358057311e-05
2.173913043478261087e-01 3.110477917477857062e-05
2.565217391304348005e-01 4.215612362635377710e-05
2.956521739130434923e-01 5.266214582995290897e-05
3.347826086956522396e-01 6.295944046998072521e-05
3.739130434782609314e-01 7.342125348912969824e-05
4.130434782608696231e-01 8.213051535484129553e-05
4.521739130434783149e-01 9.014254737018950346e-05
4.913043478260870067e-01 9.972228897100855814e-05
5.304347826086956985e-01 1.076018107298724793e-04
5.695652173913043903e-01 1.175639283392920754e-04
6.086956521739130821e-01 1.239673710707738267e-04
6.478260869565217739e-01 1.297475671179302431e-04
6.869565217391304657e-01 1.385195691036287581e-04
7.260869565217391575e-01 1.429641057809984985e-04
7.652173913043478493e-01 1.495643167075061473e-04
8.043478260869565410e-01 1.555997771856703650e-04
8.434782608695652328e-01 1.619596935074617565e-04
8.826086956521739246e-01 1.682754606445753651e-04
9.217391304347826164e-01 1.720968931735843285e-04
9.608695652173913082e-01 1.778339532560402282e-04
1.000000000000000000e+00 1.840710699776516369e-04


==> dat/pisces/ftx-reduced/error-1.dat <==
4.166666666666666435e-02 9.477986299035472129e-02
8.333333333333332871e-02 7.604743886659048879e-02
1.250000000000000000e-01 9.728234798020687912e-02
1.666666666666666574e-01 9.832341885064879716e-02
2.083333333333333148e-01 9.838858923424848024e-02
2.500000000000000000e-01 9.983397532686834330e-02
2.916666666666666297e-01 1.002762698978047623e-01
3.333333333333333148e-01 9.917701712324232532e-02
3.750000000000000000e-01 7.804734981754701817e-02
4.166666666666666297e-01 7.871226649343988913e-02
4.583333333333333148e-01 7.668773627366595735e-02
5.000000000000000000e-01 9.578241236781204204e-02
5.416666666666666297e-01 9.442773780079970203e-02
5.833333333333332593e-01 9.363180526925811431e-02
6.250000000000000000e-01 9.376787486426818585e-02
6.666666666666666297e-01 9.437140516690128988e-02
7.083333333333332593e-01 9.234680198870326429e-02
7.500000000000000000e-01 1.102528096228490573e-01
7.916666666666666297e-01 1.091528173268765944e-01
8.333333333333332593e-01 1.057407999463572390e-01
8.750000000000000000e-01 1.064059263663612309e-01
9.166666666666666297e-01 1.244889508510652054e-01
9.583333333333332593e-01 1.042789854187699122e-01
1.000000000000000000e+00 1.182724430213341199e-01


==> dat/pisces/ftx-reduced/error-2.dat <==
1.000000000000000056e-01 4.202284972790591711e-02
1.391304347826086973e-01 6.941598557448661055e-02
1.782608695652174169e-01 9.299276649415909313e-02
2.173913043478261087e-01 9.346343344615014315e-02
2.565217391304348005e-01 9.503170384395609460e-02
2.956521739130434923e-01 9.605927360292290662e-02
3.347826086956522396e-01 9.705887985593697476e-02
3.739130434782609314e-01 9.783254683309586253e-02
4.130434782608696231e-01 9.816271308348192837e-02
4.521739130434783149e-01 9.893093416045536936e-02
4.913043478260870067e-01 9.739456293183046398e-02
5.304347826086956985e-01 9.668764368642378260e-02
5.695652173913043903e-01 9.739791908788808517e-02
6.086956521739130821e-01 7.329474495851241722e-02
6.478260869565217739e-01 1.045826322081527954e-01
6.869565217391304657e-01 9.838355198343175234e-02
7.260869565217391575e-01 9.774157576402554837e-02
7.652173913043478493e-01 9.823250262709146141e-02
8.043478260869565410e-01 9.804540290804768243e-02
8.434782608695652328e-01 9.793609165983981069e-02
8.826086956521739246e-01 9.759062368790813458e-02
9.217391304347826164e-01 1.200689080486161409e-01
9.608695652173913082e-01 1.201412491343271105e-01
1.000000000000000000e+00 9.867983545455477623e-02


==> dat/pisces/ftx/error-1.dat <==
4.166666666666666435e-02 1.249801972809884004e-01
8.333333333333332871e-02 1.278436569060311112e-01
1.250000000000000000e-01 1.237249863360398439e-01
1.666666666666666574e-01 1.255865124545116340e-01
2.083333333333333148e-01 1.297072482200276600e-01
2.500000000000000000e-01 1.363942693157564612e-01
2.916666666666666297e-01 1.166962316425736862e-01
3.333333333333333148e-01 6.953826364598617027e-02
3.750000000000000000e-01 4.831039989397126894e-02
4.166666666666666297e-01 4.575120709146738435e-02
4.583333333333333148e-01 4.545784460883577766e-02
5.000000000000000000e-01 4.744263128412480601e-02
5.416666666666666297e-01 4.800099612341337391e-02
5.833333333333332593e-01 4.842436767003496789e-02
6.250000000000000000e-01 4.829650929718591612e-02
6.666666666666666297e-01 4.833469291682409436e-02
7.083333333333332593e-01 4.795178595121307730e-02
7.500000000000000000e-01 4.396550529372671157e-02
7.916666666666666297e-01 4.168969430053010711e-02
8.333333333333332593e-01 3.941812064814508715e-02
8.750000000000000000e-01 3.739558862917371357e-02
9.166666666666666297e-01 3.573304331825215979e-02
9.583333333333332593e-01 3.400264940653113799e-02
1.000000000000000000e+00 3.145266511478013449e-02


==> dat/pisces/ftx/error-2.dat <==
1.000000000000000056e-01 6.392509420700622121e-03
1.375000000000000111e-01 7.211197579410374633e-03
1.749999999999999889e-01 1.633835499012400647e-02
2.124999999999999944e-01 2.615116345664069211e-02
2.500000000000000000e-01 3.054688276958014703e-02
2.874999999999999778e-01 3.729238836295384329e-02
3.249999999999999556e-01 3.575955917618462571e-02
3.625000000000000444e-01 4.934733693870518856e-02
4.000000000000000222e-01 4.597720312551515504e-02
4.375000000000000000e-01 6.104186712324380371e-02
4.749999999999999778e-01 8.361245846870021814e-02
5.124999999999999556e-01 7.700945842061021618e-02
5.499999999999999334e-01 7.055568663056009659e-02
5.875000000000000222e-01 7.217218192579114011e-02
6.250000000000000000e-01 1.008219052915419328e-01
6.624999999999999778e-01 1.028605311914838200e-01
6.999999999999999556e-01 7.190617233424993759e-02
7.374999999999999334e-01 4.455400251738072387e-02
7.749999999999999112e-01 4.824001543435454953e-02
8.125000000000000000e-01 3.053173967347279708e-02
8.499999999999999778e-01 4.626794407846804291e-02
8.874999999999999556e-01 9.969650646569262753e-02
9.249999999999999334e-01 1.322142334124273566e-01
9.624999999999999112e-01 1.086476589031964424e-01
1.000000000000000000e+00 4.781653085353787525e-02


==> dat/pisces/ftx/surface_growth.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.040816326530612082e-02 -5.635730395449700669e-02 -5.089926790565058035e-02 -4.152659745345674974e-02 -4.758234576967794449e-02 -3.155353415201546385e-02 -1.986060634828421684e-02 7.320211220302608179e-02 7.130411010438396369e-02 7.221240093451486430e-02 1.600224967007668198e-01 1.548467199523394788e-01 1.392697595035779223e-01 9.848216335374274100e-02 1.545436167448357434e-01 1.545436167448357434e-01
4.081632653061224164e-02 -1.157346515431866285e-01 -1.023207944369043942e-01 -8.305319490691349948e-02 -9.516469153935588898e-02 -6.310706830403092771e-02 -3.972121269656843368e-02 7.687374706949536007e-02 9.299473383745128496e-02 1.091747872050257001e-01 2.318236081170169660e-01 2.152923857518451722e-01 2.135272765055168664e-01 1.842185789395658913e-01 2.321056316380683826e-01 2.321056316380683826e-01
6.122448979591836593e-02 -1.854782524457522785e-01 -1.680001860040380990e-01 -1.390781771112422627e-01 -1.496343666558888896e-01 -9.466060245604640544e-02 -5.958181904485265051e-02 4.039235806833512549e-02 8.127154363336781817e-02 1.240883801590569047e-01 2.851533264065129747e-01 2.419629946901209472e-01 2.415785007338752677e-01 2.380617705619494096e-01 2.863484712984581404e-01 2.863484712984581404e-01
8.163265306122448328e-02 -2.589997555908599702e-01 -2.295870362258408959e-01 -2.040217103333832327e-01 -2.015970034035931280e-01 -1.318064031343977316e-01 -7.944242539313686735e-02 3.910969067174904779e-03 6.954835342928436526e-02 1.390019731130880953e-01 3.097230660442112926e-01 2.686336036283967221e-01 2.696297249622336967e-01 2.847346042657092902e-01 3.387619908506598332e-01 3.387619908506598332e-01
1.020408163265306006e-01 -3.174184137421550700e-01 -2.872854599510632490e-01 -2.560918525640179522e-01 -2.196659436018877365e-01 -1.700912584610977385e-01 -9.930303174142107725e-02 -2.437777717403430758e-02 5.782516322520089846e-02 1.539155660671192860e-01 3.231972694796210743e-01 2.953042125666724416e-01 2.976809491905920702e-01 3.399809496716978408e-01 3.905602798184994451e-01 3.905602798184994451e-01
1.224489795918367319e-01 -3.561456388419821373e-01 -3.272420292295947220e-01 -3.063946339740076796e-01 -2.377348838001823728e-01 -2.079616618673656159e-01 -1.441425231827780651e-01 -5.168277274584705261e-02 4.610197302111742473e-02 1.688291590211504767e-01 3.366714729150308560e-01 3.181911392782341141e-01 3.371124010622395528e-01 3.993943987139112473e-01 4.379096826473350967e-01 4.379096826473350967e-01
1.428571428571428492e-01 -3.948728639418091491e-01 -3.621839243521952079e-01 -3.471897470458223944e-01 -2.558038239984770090e-01 -2.443521742785316753e-01 -1.898904793928342105e-01 -7.898776831765977335e-02 3.437878281703396488e-02 1.837427519751816951e-01 3.501456763504406933e-01 3.402695330309317145e-01 3.775694688310644587e-01 4.384977279966884578e-01 4.842676393184079942e-01 4.842676393184079942e-01
1.632653061224489666e-01 -4.519414066779577910e-01 -3.971258194747956938e-01 -3.879848601176371092e-01 -2.738727641967716453e-01 -2.807426866896977624e-01 -2.196549583028790387e-01 -1.035252146414310098e-01 2.265559261295048421e-02 1.986563449292128858e-01 3.636198797858504750e-01 3.623479267836293150e-01 4.420674783606994285e-01 4.773919043327720102e-01 5.573568711071594795e-01 5.573568711071594795e-01
1.836734693877550839e-01 -5.101717482950224314e-01 -4.410158317005851147e-01 -4.269333084925082678e-01 -2.919417043950662261e-01 -3.137146294429853932e-01 -2.448854196443876197e-01 -1.188215092211430818e-01 1.093240240886703130e-02 2.118313801044618416e-01 3.770940832212603122e-01 3.844263205363269709e-01 5.080159693690837752e-01 5.176519166878499334e-01 6.318776687983636009e-01 6.318776687983636009e-01
2.040816326530612013e-01 -5.617400698750765198e-01 -4.857078500636414775e-01 -4.651108063698392026e-01 -3.211421916136456001e-01 -3.428441802070533728e-01 -2.701158809858962284e-01 -1.341178038008551399e-01 -7.489921832997229216e-04 2.248342684360468968e-01 3.905682866566700939e-01 4.080600453806539352e-01 5.287618759942473989e-01 5.598079623495922919e-01 6.945255177218228049e-01 6.945255177218228049e-01
2.244897959183673186e-01 -6.128646700497505373e-01 -5.304085253737431671e-01 -5.017395652742927536e-01 -3.593032702899597863e-01 -3.719737309711213524e-01 -2.953463423274047539e-01 -1.494140983805672118e-01 -1.185257506521705112e-02 2.378371567676319243e-01 4.087816013630601319e-01 4.354175660451575780e-01 5.495077826194111337e-01 6.020612121019058849e-01 7.337638155222196978e-01 7.337638155222196978e-01
2.448979591836734637e-01 -6.627136277080458715e-01 -5.751132706483405022e-01 -5.219360691786811834e-01 -3.974643489662739726e-01 -4.011338034788536344e-01 -3.168231254699288568e-01 -1.647103929602793115e-01 -2.295615794713439309e-02 2.508400450992169795e-01 4.380519472536649750e-01 4.627750867096612208e-01 5.702536892445748684e-01 6.463036749559339933e-01 7.707605945826346838e-01 7.707605945826346838e-01
2.653061224489795533e-01 -7.136256092009218843e-01 -6.188776681251543232e-01 -5.421325730830696132e-01 -4.401224017036530767e-01 -4.310692088611196571e-01 -3.374509753363118536e-01 -1.800066875399913557e-01 -3.405974082905170730e-02 2.638429334308020069e-01 4.673222931442697625e-01 4.901326073741648082e-01 5.909995958697386031e-01 6.905461378099619907e-01 8.107488632227558556e-01 8.107488632227558556e-01
2.857142857142856984e-01 -7.676926978071478835e-01 -6.614612117147340431e-01 -5.623290769874580430e-01 -4.831005279862814472e-01 -4.610046142433857352e-01 -3.580788252026949059e-01 -1.953029821197034555e-01 -4.516332371096904580e-02 2.768458217623870898e-01 4.965926390348746611e-01 5.147383658069784040e-01 6.184402402155916301e-01 7.349423749902783687e-01 8.620127749668052841e-01 8.620127749668052841e-01
3.061224489795917880e-01 -8.209094701753826273e-01 -7.049494420518120918e-01 -5.825255808918463618e-01 -5.241515172984202442e-01 -4.909400196256517024e-01 -3.787066750690778472e-01 -1.499346846293583280e-01 -5.626690659288635654e-02 2.898487100939721173e-01 5.161769525249768620e-01 5.377916645726584788e-01 6.510109626537575744e-01 7.793804006087998726e-01 9.226911474674430735e-01 9.226911474674430735e-01
3.265306122448979331e-01 -8.728637566378099066e-01 -7.570576081830671100e-01 -6.056075435148385866e-01 -5.639536846060350106e-01 -5.140199115800395679e-01 -3.993345249354609550e-01 -1.203316096145605751e-01 -6.737048947480370198e-02 3.010662185377278588e-01 5.344851639408789712e-01 5.608449633383387756e-01 6.835816850919236298e-01 8.176674294099836038e-01 1.005480599618505888e+00 1.005480599618505888e+00
3.469387755102040782e-01 -9.240710506424795190e-01 -8.093664236033093484e-01 -6.472127038860896464e-01 -6.034598913226820738e-01 -5.341244956262481969e-01 -4.148740589774095877e-01 -1.861559008844162477e-01 -7.847407235672104742e-02 3.059280253261228433e-01 5.527933753567810804e-01 5.838982621040189613e-01 7.156247499154037017e-01 8.506295434153879897e-01 1.052072452194429575e+00 1.052072452194429575e+00
3.673469387755101678e-01 -9.744615772234819229e-01 -8.626152971233898015e-01 -6.888178642573405952e-01 -6.401256535672131820e-01 -5.542290796724568258e-01 -4.302439665427854054e-01 -2.092270346819603555e-01 -8.957765523863835122e-02 3.107898321145177722e-01 5.711015867726830786e-01 6.188829051104941525e-01 7.471314706139957629e-01 8.835916574207922647e-01 1.098664304770353040e+00 1.098664304770353040e+00
3.877551020408163129e-01 -1.025136989687611244e+00 -9.158649985409049732e-01 -7.278364149241127734e-01 -6.767914158117444012e-01 -5.743336637186655658e-01 -4.456138741081612786e-01 -2.209115435937352712e-01 -9.972795175647804211e-02 3.156516389029127012e-01 5.894097981885851878e-01 6.815038417944648819e-01 7.786381913125878240e-01 9.202735728939662740e-01 1.139415230828974446e+00 1.139415230828974446e+00
4.081632653061224025e-01 -1.076105155480939102e+00 -9.691166509396786921e-01 -7.659042441822847547e-01 -7.146925565047527185e-01 -5.944382477648741947e-01 -4.609837816735370963e-01 -2.325960525055101591e-01 -9.529380438759017802e-02 3.205134456913076857e-01 6.305654787583836463e-01 7.127626051086057846e-01 8.094774219829837802e-01 9.606426104880367856e-01 1.179993767136822358e+00 1.179993767136822358e+00
4.285714285714285476e-01 -1.126561865557750286e+00 -1.021899166104045520e+00 -8.042052818520625257e-01 -7.547242616152000094e-01 -6.182061152758582256e-01 -4.763536892389129696e-01 -2.442805614172851025e-01 -9.085965701870231392e-02 3.253752524797026147e-01 7.008582662199684954e-01 7.308750198104527751e-01 8.389111407802983811e-01 1.001116656269494642e+00 1.221681080805993469e+00 1.221681080805993469e+00
4.489795918367346372e-01 -1.176567166119609764e+00 -1.074033955388261630e+00 -8.445081498444515500e-01 -7.947559667256473004e-01 -6.433749668085781970e-01 -4.917235968042887873e-01 -2.559650703290599627e-01 -8.642550964981444983e-02 3.302370592680975436e-01 7.211209434626718595e-01 7.489874345122996546e-01 8.683448595776129819e-01 1.045675964709027461e+00 1.264446662552616507e+00 1.264446662552616507e+00
4.693877551020407823e-01 -1.227111887755103048e+00 -1.126245849608099592e+00 -8.848110178368406853e-01 -8.351747458339933150e-01 -6.685438183412982793e-01 -5.072548507645103788e-01 -2.676495792408348784e-01 -8.199136228092657186e-02 3.350988660564925281e-01 7.413836207053753347e-01 7.670998492141466452e-01 8.977785783749275828e-01 1.090235273148560280e+00 1.311663012883905299e+00 1.311663012883905299e+00
4.897959183673469274e-01 -1.278132295918368078e+00 -1.178534251517671994e+00 -9.274142415438196840e-01 -8.756518740303202986e-01 -6.937126698740183617e-01 -5.229743569267928383e-01 -2.793340881526098496e-01 -7.755721491203870777e-02 3.399606728448874571e-01 7.616462979480788098e-01 7.852122639159936357e-01 9.363040067100485420e-01 1.148677128619178811e+00 1.380819784369185177e+00 1.380819784369185177e+00
5.102040816326530726e-01 -1.327775061053385386e+00 -1.228834595605698521e+00 -9.714087299143164822e-01 -9.160554425126421485e-01 -7.229684528746473937e-01 -5.386938630890752977e-01 -2.910185970643847098e-01 -7.312306754315082979e-02 3.448224796332823860e-01 7.819089751907821739e-01 8.038777707265248873e-01 9.755716186266698564e-01 1.206062169677486251e+00 1.441553256037002129e+00 1.441553256037002129e+00
5.306122448979591066e-01 -1.376384443830886317e+00 -1.277750401231896316e+00 -1.017483287817072091e+00 -9.563479662348650656e-01 -7.535851371918322883e-01 -5.544133692513576461e-01 -3.035959608646005559e-01 -6.868892017426297958e-02 3.496842864216773705e-01 7.943987172579081157e-01 8.250033589685292768e-01 1.031789962481282297e+00 1.240370252833417730e+00 1.499053997796571336e+00 1.499053997796571336e+00
5.510204081632652517e-01 -1.424920224573158034e+00 -1.326200240593611968e+00 -1.067418845979264619e+00 -9.966404899570883158e-01 -7.842018215090174049e-01 -5.701328754136401056e-01 -3.191399451328449377e-01 -6.425477280537511549e-02 3.545460932100722995e-01 7.421357572197353480e-01 8.461289472105337772e-01 1.103976358785448530e+00 1.274678335989349653e+00 1.552611680025333341e+00 1.552611680025333341e+00
5.714285714285713969e-01 -1.473386462022825638e+00 -1.374261289660578811e+00 -1.114401452676342830e+00 -1.034036082728792438e+00 -8.129903093566005490e-01 -5.858523815759225650e-01 -3.346839294010893195e-01 -5.982062543648723751e-02 3.594078999984672285e-01 7.032518739801909557e-01 8.672545354525383887e-01 1.124997498484375358e+00 1.309097451332682294e+00 1.605086438245022284e+00 1.605086438245022284e+00
5.918367346938775420e-01 -1.520989358334575048e+00 -1.422337594131775518e+00 -1.155840189026940967e+00 -1.071168164141624191e+00 -8.398297360449749061e-01 -6.015040570553791266e-01 -3.502279136693336459e-01 -5.538647806759935954e-02 3.642697067868622129e-01 7.200336609082194084e-01 8.883801236945428892e-01 1.146018638183302185e+00 1.343829429864151548e+00 1.649665213398596064e+00 1.649665213398596064e+00
6.122448979591835760e-01 -1.567540825636824842e+00 -1.470431488804222031e+00 -1.197278925377538661e+00 -1.109057674891659406e+00 -8.666691627333490411e-01 -6.165452292560438252e-01 -3.657718979375779167e-01 -5.095233069871151627e-02 3.691315135752570864e-01 7.368154478362477500e-01 9.062719571887424275e-01 1.167039777882228790e+00 1.378561408395620802e+00 1.694243988552169622e+00 1.694243988552169622e+00
6.326530612244897211e-01 -1.614645161134266482e+00 -1.518961048806024783e+00 -1.242987716086502825e+00 -1.149578201577465375e+00 -8.935085894217233982e-01 -6.315864014567087459e-01 -3.813158822058222985e-01 -4.651818332982363829e-02 3.739933203636520709e-01 7.535972347642762026e-01 9.202108168896593332e-01 1.188060917581155618e+00 1.424607968069086406e+00 1.743116521250065221e+00 1.743116521250065221e+00
6.530612244897958663e-01 -1.663022933482982912e+00 -1.568185977688309585e+00 -1.288996605924197292e+00 -1.190098728263271122e+00 -9.208405389067982894e-01 -6.466275736573735555e-01 -3.968598664740666804e-01 -4.208403596093576726e-02 3.788551271520470554e-01 7.703790216923045442e-01 9.341496765905762389e-01 1.217645742254633845e+00 1.488901847677511991e+00 1.792625662865518610e+00 1.792625662865518610e+00
6.734693877551020114e-01 -1.712056020643493381e+00 -1.617397897698487741e+00 -1.338700433066901452e+00 -1.231035193711214504e+00 -9.483296126871973986e-01 -6.616687458580383652e-01 -4.000000000000003553e-01 -3.764988859204789623e-02 3.837169339404419843e-01 7.871608086203329968e-01 9.480885362914931447e-01 1.258488207963299521e+00 1.525838389831831732e+00 1.836236230738147457e+00 1.836236230738147457e+00
6.938775510204081565e-01 -1.763214556854528547e+00 -1.666586047289488226e+00 -1.389565702159434535e+00 -1.272106160234269590e+00 -9.758186864675963967e-01 -6.767099180587032858e-01 -4.000000000000003553e-01 -3.321574122316002520e-02 3.885787407288369133e-01 8.032647975025920539e-01 9.620273959924100504e-01 1.299330673671965197e+00 1.557067407835360573e+00 1.878814443722032657e+00 1.878814443722032657e+00
7.142857142857141906e-01 -1.815102234329964981e+00 -1.717308564174639285e+00 -1.442424129209180172e+00 -1.313434791402249946e+00 -1.003020707397306532e+00 -6.917510902593679845e-01 -4.000000000000003553e-01 -2.878159385427217498e-02 3.934405475172318423e-01 8.171615148756009583e-01 9.759662556933268451e-01 1.345997374683700176e+00 1.588296425838889192e+00 1.923605944898850506e+00 1.923605944898850506e+00
7.346938775510203357e-01 -1.868856022628194946e+00 -1.771281279887392035e+00 -1.495796944192850697e+00 -1.355308856825452102e+00 -1.028124234342428611e+00 -7.098376148068118452e-01 -4.000000000000003553e-01 -2.434744648538429701e-02 3.983023543056268267e-01 8.310582322486099738e-01 9.899051153942437509e-01 1.392761113519442207e+00 1.623994654840385410e+00 1.970589307620277841e+00 1.970589307620277841e+00
7.551020408163264808e-01 -1.923686646844168235e+00 -1.825987320224048638e+00 -1.547256606299677539e+00 -1.397182922248654258e+00 -1.053227761287550468e+00 -7.316225884034237570e-01 -4.000000000000003553e-01 -1.991329911649643292e-02 3.999999999999985789e-01 8.449549496216188782e-01 1.006132767588892252e+00 1.429141815874853672e+00 1.662371734206487872e+00 2.019671264635019003e+00 2.019671264635019003e+00
7.755102040816326259e-01 -1.980000563139163061e+00 -1.881527293731481087e+00 -1.598552731133927596e+00 -1.436616019854639159e+00 -1.078331288232672547e+00 -7.534075620000356688e-01 -4.000000000000003553e-01 -1.547915174760855495e-02 3.999999999999985789e-01 8.588516669946278936e-01 1.028371149702116849e+00 1.463620888801541398e+00 1.700915748508950998e+00 2.072265556997223257e+00 2.072265556997223257e+00
7.959183673469386600e-01 -2.039634885396153674e+00 -1.936584387179529188e+00 -1.647597300854247271e+00 -1.475873056874809963e+00 -1.103303013185403136e+00 -7.751925355966474696e-01 -4.000000000000003553e-01 -1.104500437872070473e-02 3.999999999999985789e-01 8.727483843676367981e-01 1.050609531815341002e+00 1.498099961728228902e+00 1.747848328918540695e+00 2.132113880241489401e+00 2.132113880241489401e+00
8.163265306122448051e-01 -2.100960150166584217e+00 -1.991400834306324974e+00 -1.696576500857381875e+00 -1.515828565186035926e+00 -1.127443258353733047e+00 -7.969775091932593813e-01 -4.000000000000003553e-01 -6.610857009832826758e-03 3.999999999999985789e-01 8.866451017406458135e-01 1.072847913928565600e+00 1.541882478198698614e+00 1.794780909328130614e+00 2.200029493143935699e+00 2.200029493143935699e+00
8.367346938775509502e-01 -2.154713938464814404e+00 -2.046121891005846738e+00 -1.743417493258197615e+00 -1.556897878687819592e+00 -1.151583503522062957e+00 -8.164239003144783124e-01 -4.000000000000003553e-01 -2.176709640944962665e-03 3.999999999999985789e-01 8.999999999999985789e-01 1.095086296041789975e+00 1.586207579769668641e+00 1.852278919407281732e+00 2.236440781954272872e+00 2.236440781954272872e+00
8.571428571428570953e-01 -2.208955782218172903e+00 -2.100631359370927154e+00 -1.790097799910467691e+00 -1.597967192189603480e+00 -1.175723748690392867e+00 -8.354935638931944020e-01 -4.000000000000003553e-01 0.000000000000000000e+00 3.999999999999985789e-01 8.999999999999985789e-01 1.116825077668508026e+00 1.619810122377657091e+00 1.899999999999998579e+00 2.272852070764610488e+00 2.272852070764610488e+00
8.775510204081632404e-01 -2.265807784517267720e+00 -2.142484814520136727e+00 -1.842787249283279083e+00 -1.639410049385757739e+00 -1.199863993858722777e+00 -8.545632274719103805e-01 -4.000000000000003553e-01 0.000000000000000000e+00 3.999999999999985789e-01 8.999999999999985789e-01 1.138422160334581434e+00 1.648569001322045091e+00 1.949923402835219477e+00 2.312654513656591249e+00 2.312654513656591249e+00
8.979591836734692745e-01 -2.323410417525670457e+00 -2.184338269669346300e+00 -1.897094610483167187e+00 -1.680872358695414182e+00 -1.222129488640891326e+00 -8.736328910506262480e-01 -4.000000000000003553e-01 0.000000000000000000e+00 3.999999999999985789e-01 8.999999999999985789e-01 1.160019243000654843e+00 1.677327880266433091e+00 2.002830404621627203e+00 2.362395339085693102e+00 2.362395339085693102e+00
9.183673469387754196e-01 -2.382145705804338931e+00 -2.233843934012019972e+00 -1.947389286177413359e+00 -1.722282155256249725e+00 -1.244384361233971115e+00 -8.927025546293422265e-01 -4.000000000000003553e-01 0.000000000000000000e+00 3.999999999999985789e-01 8.999999999999985789e-01 1.181616325666728251e+00 1.707859931831668288e+00 2.035115161341457313e+00 2.411953205796805388e+00 2.411953205796805388e+00
9.387755102040815647e-01 -2.448466323884542106e+00 -2.287925350339415687e+00 -1.997457153171123378e+00 -1.763646979354403399e+00 -1.266639233827051125e+00 -9.000000000000003553e-01 -4.000000000000003553e-01 0.000000000000000000e+00 3.999999999999985789e-01 8.999999999999985789e-01 1.204810541814392844e+00 1.744996743101650649e+00 2.067399918061286979e+00 2.460944163535735196e+00 2.460944163535735196e+00
9.591836734693877098e-01 -2.546206347073165510e+00 -2.347424602750599831e+00 -2.047266429507583307e+00 -1.800000000000000711e+00 -1.288894106420130914e+00 -9.000000000000003553e-01 -4.000000000000003553e-01 0.000000000000000000e+00 3.999999999999985789e-01 8.999999999999985789e-01 1.237141841940032183e+00 1.782133554371632789e+00 2.099684674781117089e+00 2.510414901276831756e+00 2.510414901276831756e+00
9.795918367346938549e-01 -2.723971610176421088e+00 -2.400000000000000355e+00 -2.097061869838703796e+00 -1.800000000000000711e+00 -1.300000000000000711e+00 -9.000000000000003553e-01 -4.000000000000003553e-01 0.000000000000000000e+00 3.999999999999985789e-01 8.999999999999985789e-01 1.269473142065671745e+00 1.799999999999998934e+00 2.099999999999999645e+00 2.561771696448471580e+00 2.561771696448471580e+00
1.000000000000000000e+00 -2.750000000000000000e+00 -2.400000000000000355e+00 -2.100000000000001421e+00 -1.800000000000000711e+00 -1.300000000000000711e+00 -9.000000000000003553e-01 -4.000000000000003553e-01 0.000000000000000000e+00 3.999999999999985789e-01 8.999999999999985789e-01 1.299999999999998934e+00 1.799999999999998934e+00 2.099999999999999645e+00 2.599999999999999645e+00 2.599999999999999645e+00

